Predicting ionised gas emission in 3D with SKIRT. I. Framework and validation

Emission lines from ionised gas are key diagnostics of star formation, metallicity, and ionisation conditions in galaxies. Interpreting spatially resolved observations from integral-field surveys (e.g. MaNGA, MUSE, JWST/NIRSpec) and comparing them with hydrodynamical simulations requires 3D photoionisation models that handle realistic geometries, dust attenuation, and synthetic instrument output. We present a new photoionisation module for the Monte Carlo radiative transfer code SKIRT that predicts emission-line luminosities of ionised gas in 3D, combining pre-computed Cloudy tables for gas temperature and opacity with a direct calculation of ion fractions and line emissivities. The local ionising radiation field (1-6 Ryd) is characterised by log U and four spectral-shape ratios; Cloudy tables map these to temperature and opacity, converging through SKIRT's existing iteration cycle. An inline solver then determines ion fractions from the converged field and temperature and evaluates line emissivities. We validate against Cloudy on 60 spherical shell models and against COLT on a Milky Way-analogue galaxy. On the 1D grid, hydrogen recombination lines agree with Cloudy to within a few per cent (Halpha median ratio 0.97) and the forbidden lines to within ~5%, except [S II] 6717 (1.23), whose offset traces a temperature overestimate near the ionisation front. In 3D, integrated luminosities agree with COLT to within 18% for the hydrogen lines and 2% for [N II], while [O III] and [S II] are elevated by ~70 and ~80%. Pixel-by-pixel correlation coefficients reach r >= 0.92, with luminosity-weighted scatter of 0.14-0.31 dex and broadly consistent BPT ratios. The module enables self-consistent synthetic observations in which ionised-gas emission lines, dust attenuation, and dust re-emission are computed in a single MCRT run, applicable to any hydrodynamical simulation.

==> figures/temp_ratio_profile_60models.csv <==
# Temperature ratio profile: T_SKIRT / T_Cloudy vs r/r_Stromgren
# 60 models, mean per-model T in radial bins, each code normalized by its own r_Stromgren
# OIII: r10=0.4369, peak=0.8588, r90=0.9127
# NII: r10=0.8037, peak=0.9710, r90=0.9874
# SII: r10=0.7908, peak=0.9864, r90=0.9969
r_norm,median_ratio,p16,p84,n_models
0.00863,1.20813,0.94437,1.71310,4
0.01438,1.15489,0.82198,1.54269,8
0.02013,1.10730,0.84505,1.29701,12
0.02587,1.08717,0.90590,1.17849,16
0.03163,1.06980,0.93556,1.14092,16
0.03738,1.05547,0.94602,1.12629,24
0.04312,1.03523,0.95162,1.09780,24
0.04888,1.02469,0.95716,1.08656,24
0.05462,1.02474,0.95992,1.08773,28
0.06037,1.01911,0.96015,1.07126,28
0.06613,1.01406,0.96740,1.06018,28
0.07187,1.01137,0.97712,1.04409,28
0.07762,1.01096,0.98063,1.03542,30
0.08338,1.00961,0.97274,1.03680,32
0.08912,1.00435,0.96738,1.02707,32
0.09488,0.99992,0.96263,1.02261,32
0.10062,0.99579,0.96142,1.02401,32
0.10637,0.99305,0.95659,1.02391,32
0.11213,0.99244,0.94373,1.02516,32
0.11787,0.99555,0.92729,1.01858,34
0.12362,0.99469,0.91919,1.01437,36
0.12938,0.99468,0.91824,1.01089,36
0.13512,0.99434,0.91502,1.00833,36
0.14088,0.99404,0.91223,1.01065,36
0.14663,0.99290,0.91251,1.01106,36
0.15237,0.99248,0.91385,1.01068,36
0.15813,0.99240,0.91331,1.01304,36
0.16387,0.99254,0.91496,1.02189,38
0.16962,0.99228,0.91656,1.02517,40
0.17538,0.99275,0.91679,1.02667,43
0.18112,0.99284,0.92113,1.03080,44
0.18688,0.99354,0.92442,1.03160,44
0.19262,0.99423,0.92335,1.03123,44
0.19837,0.99488,0.92613,1.03273,44
0.20413,0.99560,0.92882,1.03354,44
0.20987,0.99619,0.93110,1.03316,44
0.21563,0.99672,0.93272,1.03181,44
0.22137,0.99753,0.93456,1.03169,44
0.22712,0.99852,0.93586,1.03149,44
0.23287,0.99984,0.93898,1.03087,44
0.23862,1.00003,0.94185,1.02983,44
0.24438,1.00278,0.94544,1.03061,46
0.25012,1.00409,0.94828,1.03872,46
0.25587,1.00490,0.94978,1.03337,47
0.26162,1.00588,0.95255,1.02829,48
0.26738,1.00746,0.95508,1.02693,48
0.27313,1.00933,0.95745,1.02582,48
0.27887,1.01085,0.95975,1.02516,48
0.28463,1.01195,0.96184,1.02455,48
0.29037,1.01296,0.96405,1.02555,48
0.29612,1.01466,0.96625,1.02664,48
0.30188,1.01629,0.96858,1.02869,48
0.30763,1.01820,0.97083,1.03073,48
0.31337,1.01904,0.97315,1.03223,48
0.31912,1.02025,0.97550,1.03419,48
0.32488,1.01854,0.97788,1.03601,48
0.33063,1.01433,0.98009,1.03806,48
0.33637,1.01249,0.98241,1.04020,48
0.34213,1.01168,0.98501,1.04229,48
0.34787,1.01482,0.98736,1.04417,49
0.35362,1.01320,0.98706,1.04635,50
0.35938,1.01602,0.98849,1.04845,50
0.36513,1.01690,0.98943,1.05012,51
0.37087,1.01604,0.99176,1.05225,52
0.37662,1.01788,0.98942,1.05433,52
0.38238,1.02056,0.98964,1.05637,52
0.38812,1.02279,0.99165,1.05794,52
0.39387,1.02448,0.99403,1.06008,52
0.39963,1.02671,0.99751,1.06221,52
0.40537,1.02909,1.00143,1.06431,52
0.41112,1.02861,1.00568,1.06643,52
0.41687,1.03044,1.00992,1.06849,52
0.42263,1.03266,1.01248,1.07046,52
0.42837,1.03518,1.01603,1.07246,52
0.43412,1.03787,1.01799,1.07438,52
0.43988,1.04053,1.01919,1.07590,52
0.44562,1.04322,1.02217,1.07749,52
0.45137,1.04548,1.02363,1.07920,52
0.45713,1.04749,1.02545,1.08093,52
0.46287,1.04942,1.02756,1.08264,52
0.46862,1.05113,1.02965,1.08432,52
0.47437,1.05283,1.03159,1.08582,52
0.48013,1.05455,1.03351,1.08672,52
0.48588,1.05620,1.03591,1.08743,52
0.49162,1.05789,1.03756,1.08812,52
0.49738,1.05949,1.03927,1.08909,52
0.50313,1.06097,1.04091,1.09012,52
0.50887,1.06190,1.04157,1.09055,53
0.51462,1.06318,1.03836,1.09117,54
0.52038,1.06413,1.03964,1.09233,54
0.52612,1.06493,1.03626,1.09327,55
0.53187,1.06589,1.03605,1.09423,56
0.53763,1.06689,1.03729,1.09460,56
0.54337,1.06779,1.03892,1.09534,56
0.54913,1.06875,1.04077,1.09636,56
0.55488,1.07001,1.04198,1.09764,56
0.56062,1.07135,1.04331,1.09923,56
0.56638,1.07266,1.04535,1.10060,56
0.57212,1.07398,1.04699,1.10137,56
0.57787,1.07518,1.04798,1.10196,56
0.58363,1.07613,1.04917,1.10246,56
0.58937,1.07696,1.05029,1.10292,56
0.59512,1.07739,1.05157,1.10347,56
0.60088,1.07705,1.05378,1.10380,56
0.60662,1.07665,1.05613,1.10400,56
0.61238,1.07647,1.05708,1.10423,56
0.61813,1.07707,1.05691,1.10405,56
0.62387,1.07710,1.05656,1.10389,56
0.62962,1.07672,1.05622,1.10364,56
0.63538,1.07609,1.05557,1.10313,56
0.64112,1.07566,1.05535,1.10235,56
0.64687,1.07495,1.05485,1.10176,56
0.65263,1.07427,1.05376,1.10103,56
0.65837,1.07326,1.05263,1.10046,56
0.66413,1.07258,1.05187,1.09935,56
0.66987,1.07152,1.05244,1.09842,56
0.67562,1.07014,1.05280,1.09757,56
0.68138,1.06387,1.04896,1.09630,57
0.68712,1.06202,1.04860,1.09542,57
0.69287,1.05991,1.04602,1.09361,58
0.69863,1.05771,1.04503,1.09210,59
0.70437,1.05585,1.04440,1.09045,59
0.71012,1.05539,1.04355,1.08839,60
0.71588,1.05726,1.04234,1.08661,60
0.72162,1.06060,1.04058,1.08461,60
0.72737,1.06134,1.03776,1.08267,60
0.73313,1.05932,1.03526,1.08041,60
0.73887,1.05634,1.03384,1.07803,60
0.74462,1.05377,1.03117,1.07541,60
0.75038,1.05129,1.02836,1.07343,60
0.75612,1.04864,1.02508,1.07015,60
0.76188,1.04678,1.02210,1.06707,60
0.76763,1.04407,1.01810,1.06379,60
0.77337,1.04085,1.01419,1.06030,60
0.77913,1.03745,1.01070,1.05686,60
0.78487,1.03407,1.00709,1.05273,60
0.79062,1.03039,1.00264,1.04964,60
0.79638,1.02662,0.99829,1.04527,60
0.80212,1.02197,0.99478,1.04110,60
0.80787,1.01723,0.99079,1.03672,60
0.81363,1.01300,0.98709,1.03251,60
0.81937,1.00823,0.98299,1.02906,60
0.82512,1.00276,0.97856,1.02512,60
0.83088,0.99785,0.97341,1.02091,60
0.83662,0.99315,0.96922,1.01697,60
0.84237,0.98823,0.96383,1.01333,60
0.84813,0.98337,0.95935,1.00843,60
0.85387,0.97822,0.95502,1.00369,60
0.85962,0.97260,0.94981,0.99916,60
0.86538,0.96791,0.94434,0.99584,60
0.87112,0.96285,0.93937,0.99121,60
0.87688,0.95772,0.93428,0.98775,60
0.88262,0.95354,0.92837,0.98384,60
0.88837,0.94938,0.92164,0.97936,60
0.89413,0.94657,0.91547,0.97491,60
0.89987,0.94478,0.90995,0.97160,60
0.90562,0.94347,0.90499,0.96943,60
0.91138,0.94308,0.89754,0.96812,60
0.91712,0.94124,0.89181,0.96817,60
0.92287,0.93988,0.88643,0.97002,60
0.92863,0.93960,0.87954,0.97338,60
0.93437,0.94268,0.87213,0.97783,60
0.94012,0.94527,0.86585,0.98209,60
0.94588,0.94905,0.86089,0.98691,60
0.95162,0.95623,0.85418,0.99310,60
0.95737,0.96544,0.84698,1.00112,60
0.96313,0.97387,0.84062,1.00892,60
0.96887,0.98250,0.83676,1.02002,60
0.97463,0.99492,0.83405,1.02991,60
0.98037,1.01299,0.84231,1.04047,60
0.98612,1.02604,0.86837,1.05820,60
0.99188,1.05456,0.91823,1.08626,60
0.99762,1.09435,1.00186,1.12378,60
1.00338,1.18523,1.15209,1.24841,60
1.00913,1.35119,1.20558,2.16633,55
1.01487,1.47783,1.23871,3.39916,44
1.02062,1.58861,1.27343,3.20822,34
1.02638,1.71325,1.29704,3.69329,28
1.03212,1.91487,1.33979,3.23643,22
1.03788,1.84237,1.39099,4.18904,18
1.04363,2.26965,1.44118,6.29134,16
1.04937,2.28006,1.43190,3.69706,12
1.05512,3.19668,1.50512,5.67359,12
1.06088,2.31493,1.54609,6.67344,8
1.06662,2.27649,1.60277,3.18601,6
1.07238,2.83903,1.74059,4.83713,6
1.07812,2.07999,1.77242,3.79550,4
1.08387,2.35917,1.85226,2.41453,3
1.08962,2.85493,2.08137,2.88181,3
1.09537,3.60140,2.41267,3.65027,3
1.10113,4.60802,2.85366,4.83674,3
1.10688,5.89110,3.41961,6.43637,3
1.11262,2.56244,2.56244,2.56244,1
1.11837,2.97530,2.97530,2.97530,1
1.12413,3.57320,3.57320,3.57320,1
1.12987,4.43087,4.43087,4.43087,1
1.13563,5.39981,5.39981,5.39981,1
1.14138,6.67903,6.67903,6.67903,1

